The dark side of galaxy stellar populations II: The dependence of star formation histories on halo mass and on the scatter of the main sequence

Nearby galaxies are the end result of their cosmological evolution, which is predicted to be influenced by the growth of their host dark matter halos. This co-evolution potentially leaves signatures in present-day observed galaxy properties, which might be essential to further understand how the growth and properties of galaxies are connected to those of their host halos. In this work, we study the evolutionary histories of nearby galaxies both in terms of their host halos and the scatter of the star-forming main sequence by investigating their time-resolved stellar populations using absorption optical spectra drawn from the Sloan Digital Sky Survey. We find that galaxy star formation histories depend on the masses of their host halos, and hence they shape the evolution of the star-forming main sequence over cosmic time. Additionally, we also find that the scatter around the z=0 star-forming main sequence is not (entirely) stochastic, as galaxies with currently different star formation rates have experienced, on average, different star formation histories. Our findings suggest that dark matter halos might play a key role in modulating the evolution of star formation in galaxies, and thus of the main sequence, and further demonstrate that galaxies at different evolutionary stages contribute to the observed scatter of this relation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
